Classification of Keratitis from Eye Corneal Photographs using Deep Learning

Keratitis is an inflammatory corneal condition responsible for 10% of visual impairment in low- and middle-income countries (LMICs), with bacteria, fungi, or amoeba as the most common infection etiologies. While an accurate and timely diagnosis is crucial for the selected treatment and the patients' sight outcomes, due to the high cost and limited availability of laboratory diagnostics in LMICs, diagnosis is often made by clinical observation alone, despite its lower accuracy. In this study, we investigate and compare different deep learning approaches to diagnose the source of infection: 1) three separate binary models for infection type predictions; 2) a multitask model with a shared backbone and three parallel classification layers (Multitask V1); and, 3) a multitask model with a shared backbone and a multi-head classification layer (Multitask V2). We used a private Brazilian cornea dataset to conduct the empirical evaluation. We achieved the best results with Multitask V2, with an area under the receiver operating characteristic curve (AUROC) confidence intervals of 0.7413-0.7740 (bacteria), 0.8395-0.8725 (fungi), and 0.9448-0.9616 (amoeba). A statistical analysis of the impact of patient features on models' performance revealed that sex significantly affects amoeba infection prediction, and age seems to affect fungi and bacteria predictions.

==> reviews.txt <==
Review Reports

The review report from reviewer #2:

 
-This paper addresses the global health problem of visual impairment, particularly seen in low- and middle-income countries, by exploring various deep learning methods for diagnosing different types of keratitis infections. The authors introduce a Brazilian cornea dataset and propose an approach that also makes use of clinical knowledge into the loss function during the learning process.

-The disparity in the number of samples among the positive classes (bacteria, fungi, and amoeba) can lead to a class imbalance problem.

-The paper lacks a discussion on the terms BK, FK, VK, HSK, AK, HSV. It would be better if the paper explicitly defined these terms.

-The total number of exams in the dataset is inconsistently reported as 24,691 in Section IIIA and 24,692 in the abstract.

-Follow a consistent referencing style in the References section. The presentation of references should not vary.

-The study does not report conducting an ablation study.

======================================

The review report from reviewer #3:
 
-In this work the authors presented a deep learning model to predict keratitis infection types from eye corneal photographs. I found the description well-written and statistical treatment of results rigorous and comprehensive. However, I found the work lacking in novel contribution in general. In addition to the construction of dataset, there were two novel aspects of the proposed model: An exploration of different final classification layer, and an inclusion of treatment cost in the training loss of the model. I think the manuscript could benefit from more discussion of rationale for both aspects, as currently I found the classification layers somewhat equivalent and the training loss somewhat arbitrary. At the same time, both aspects seem to produce models with very similar performance. Furthermore, the performance was not compared with similar works, making the proposed model questionable in terms of performance improvements. Finally, the findings that sex and age were entangled
with predicting infection types from corneal images seem apparent and unsatisfying. The conclusion that more balanced dataset has to be obtained for performance improvements and elimination of bias left a lot to be desired.

Below are more specific comments:

1. "Results show a positive and negative correlation between the age and fungi (0.20) and the amoeba (−0.37) infections;" Why was bacteria infection left out in this particular analysis?

2. What's the fundamental difference between multitask v1 and v2? It seems for Multitask_v2, the classification layer can be fully defined by a Nx3 weight matrix where N is the number of neurons in previous layer. For Multitask_v1, each of the 3 parallel layer can be defined by a Nx1 weight matrix, but the combination of these 3 will be equivalent to Multitask_v2?

3. Equation 1 requires more clarification. Was the loss here defined for a single class or overall/multiple classes? How was class weights defined? Why were the hospital weights and class weight combined with a 0.8/0.2 weight which seem arbitrary? How was the hospital weights calculated for healthy label?

4. Related, depending on how exactly the hospital costs were incorporated, I wonder if it would bias towards less number of infections or even healthy label (which would result in overall costs).

5. What's the definition of clinical loss? Is it the same as "total loss" defined in equation 1?

6. Fig 10 caption seem to have typo regarding "Mv1CL" vs "Mv1CLT".

7. How was the classification carried out without adaptive thresholding? Why did adaptive thresholding have such significant performance impact?


